A new approach to handle curved meshes in the hybrid high-order method

The hybrid high-order method is a modern numerical framework for the approximation of elliptic PDEs. We present here an extension of the hybrid high-order method to meshes possessing curved edges/faces. Such an extension allows us to enforce boundary conditions exactly on curved domains, and capture curved geometries that appear internally in the domain e.g. discontinuities in a diffusion coefficient. The method makes use of non-polynomial functions on the curved faces and does not require any mappings between reference elements/faces. Such an approach does not require the faces to be polynomial, and has a strict upper bound on the number of degrees of freedom on a curved face for a given polynomial degree. Moreover, this approach of enriching the space of unknowns on the curved faces with non-polynomial functions should extend naturally to other polytopal methods. We show the method to be stable and consistent on curved meshes and derive optimal error estimates in $L^2$ and energy norms. We present numerical examples of the method on a domain with curved boundary, and for a diffusion problem such that the diffusion tensor is discontinuous along a curved arc.

==> data/curved_k1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges EdgeDegree
1.04227 0.00389339 0.0144145 0.0170729 10 22 16 1
0.353553 0.000888492 0.006369 0.00977129 48 108 84 1
0.188995 0.000117791 0.00163585 0.00297019 174 380 324 1
0.104395 1.51744e-05 0.000416173 0.00086349 630 1324 1212 1
0.0534 1.76601e-06 0.000102678 0.000234364 2450 5028 4796 1
0.0267932 1.94835e-07 2.5101e-05 6.0557e-05 9668 19608 19136 1


==> data/curved_k1_source_1.dat <==
MeshSize integral integral_error h1_norm h1_norm_error NbCells NbEdges NbInternalEdges EdgeDegree
0.75793845982003538175 0.47154903559328542606 0.011479564269831099566 0.84072596185330406016 0.033728304888104854165 20 44 36 1
0.45707383911151078237 0.46201890877824119963 0.0019494374547868731362 0.81280637987103321329 0.0058087229058340072996 48 104 88 1
0.20855496600157966136 0.46017513021630468417 0.00010565889285035767742 0.80732341741328605966 0.00032576044808685367116 232 560 504 1
0.10286629180220524526 0.46007763177193916615 8.1604484848396552366e-06 0.8070253723606373164 2.771539543811041284e-05 890 1982 1862 1
0.051941213963170439205 0.46007002394179941085 5.526183450843547007e-07 0.80699933350895047823 1.6765437512722414226e-06 3390 7202 6954 1


==> data/curved_k3.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges EdgeDegree
1.04227 0.000392163 0.00206776 0.0017539 10 22 16 3
0.353553 1.14077e-05 0.000176973 0.000225926 48 108 84 3
0.188995 4.08124e-07 1.38541e-05 1.82559e-05 174 380 324 3
0.104395 1.2941e-08 9.36366e-07 1.24818e-06 630 1324 1212 3
0.0534 4.04217e-10 6.03486e-08 8.13267e-08 2450 5028 4796 3
0.0267932 1.17993e-11 3.72744e-09 5.1274e-09 9668 19608 19136 3


==> data/curved_k3_source_1.dat <==
MeshSize integral integral_error h1_norm h1_norm_error NbCells NbEdges NbInternalEdges EdgeDegree
0.75793845982003538175 0.46024337071428583767 0.00017389939083151118027 0.8082897201907395246 0.0012920632255403186051 20 44 36 3
0.45707383911151078237 0.46007779556752820271 8.3242440738762191188e-06 0.80704971991695051425 5.2062951751308261805e-05 48 104 88 3
0.20855496600157966136 0.46006948735064256972 1.6027188243228351894e-08 0.80699773430489951664 7.7339700310652403914e-08 232 560 504 3
0.10286629180220524526 0.46006947139038778527 6.6933458775508825056e-11 0.80699765708989601443 1.2469680843452124464e-10 890 1982 1862 3
0.051941213963170439205 0.46006947132389719446 4.4286796452297494397e-13 0.80699765693782044007 2.7378765921071135381e-11 3390 7202 6954 3


==> data/curved_ktest_mesh2_2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges EdgeDegree
0.353553 0.208294 0.201645 0.457853 48 108 84 0
0.353553 0.000888492 0.006369 0.00977129 48 108 84 1
0.353553 0.000108551 0.00111534 0.00164835 48 108 84 2
0.353553 1.14077e-05 0.000176973 0.000225926 48 108 84 3
0.353553 5.87862e-07 1.07458e-05 1.15318e-05 48 108 84 4
0.353553 1.06088e-08 2.29594e-07 2.16098e-07 48 108 84 5
0.353553 1.764e-09 3.65203e-08 3.71307e-08 48 108 84 6
0.353553 1.23952e-10 3.04091e-09 3.60034e-09 48 108 84 7


==> data/curved_ktest_source_1.dat <==
MeshSize integral integral_error h1_norm h1_norm_error NbCells NbEdges NbInternalEdges EdgeDegree
0.75793845982003538175 0.68991481848217772743 0.22984534715872340094 0.88302077531979017433 0.076023118354590968337 20 44 36 0
0.75793845982003538175 0.47154903559328542606 0.011479564269831099566 0.84072596185330406016 0.033728304888104854165 20 44 36 1
0.75793845982003538175 0.46197747051622817249 0.0019079991927738459978 0.81515222661480324362 0.0081545696496040376289 20 44 36 2
0.75793845982003538175 0.46024337071428583767 0.00017389939083151118027 0.8082897201907395246 0.0012920632255403186051 20 44 36 3
0.75793845982003538175 0.46008975735082174863 2.0286027367422132528e-05 0.80717410779650344832 0.0001764508313042423282 20 44 36 4
0.75793845982003538175 0.46007155791770226738 2.0865942479408872146e-06 0.80701581175726588846 1.8154792066682468032e-05 20 44 36 5
0.75793845982003538175 0.46006961256376699421 1.4124031266771197579e-07 0.80699873452203751967 1.0775568383136757689e-06 20 44 36 6
0.75793845982003538175 0.4600694828742679654 1.1550813638905310654e-08 0.80699775166341414234 9.4698214936350666449e-08 20 44 36 7


==> data/diffusion_mesh_data.dat <==
MeshTitle MeshSize NbCells NbEdges NbInternalEdges
1 0.757938 20 44 36
2 0.457074 48 104 88
3 0.208555 232 560 504
4 0.102866 890 1982 1862
5 0.0519412 3390 7202 6954


==> data/poisson_mesh_data.dat <==
MeshTitle CurvedMeshSize StraightMeshSize NbCells NbEdges NbInternalEdges
1 1.04227 0.915092 10 22 16
2 0.353553 0.353553 48 108 84
3 0.188995 0.188995 174 380 324
4 0.104395 0.104395 630 1324 1212
5 0.0534 0.0534 2450 5028 4796
6 0.0267932 0.0267932 9668 19608 19136


==> data/straight_k1.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges EdgeDegree
0.915092 0.320081 0.253167 0.258667 10 22 16 1
0.353553 0.0280883 0.0178745 0.0200289 48 108 84 1
0.188995 0.00521929 0.00505899 0.00603019 174 380 324 1
0.104395 0.00122503 0.000913955 0.00129784 630 1324 1212 1
0.0534 0.000284559 0.000320814 0.000420691 2450 5028 4796 1
0.0267932 6.87732e-05 9.04883e-05 0.000119636 9670 19610 19138 1


==> data/straight_k1_source_1.dat <==
MeshSize integral integral_error h1_norm h1_norm_error NbCells NbEdges NbInternalEdges EdgeDegree
0.75793845982003582584 0.46530817650102779259 0.0052387051775734660986 0.85404153670033255974 0.047043879735133353748 20 44 36 1
0.45707383911151144851 0.45940569264230163293 0.00066377868115269356153 0.80699176580484488497 5.8911603543210233624e-06 48 104 88 1
0.20855496600157966136 0.46004647370554591079 2.2997617908415701748e-05 0.80708244425166619784 8.4787286466991851341e-05 232 560 504 1
0.10286629180220524526 0.46003836686404425693 3.1104459410069562608e-05 0.80695134327515760653 4.6313690041599464564e-05 890 1982 1862 1
0.051941213963170439205 0.46006181265787521317 7.6586655791133217974e-06 0.80698475099289168622 1.29059723075197752e-05 3390 7202 6954 1


==> data/straight_k3.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges EdgeDegree
0.915092 0.353888 0.329884 0.330826 10 22 16 3
0.353553 0.029117 0.0330008 0.0361519 48 108 84 3
0.188995 0.00528298 0.00884605 0.00967963 174 380 324 3
0.104395 0.00122921 0.00170915 0.00225775 630 1324 1212 3
0.0534 0.000284976 0.000569759 0.00073161 2450 5028 4796 3
0.0267932 6.88223e-05 0.000182263 0.000238826 9670 19610 19138 3


==> data/straight_k3_source_1.dat <==
MeshSize integral integral_error h1_norm h1_norm_error NbCells NbEdges NbInternalEdges EdgeDegree
0.75793845982003582584 0.46221357589066591753 0.0021441045672115910392 0.83829642279766214408 0.031298765832462938086 20 44 36 3
0.45707383911151144851 0.45864049706958082142 0.0014289742538735050736 0.80801578126628115228 0.0010181243010819462924 48 104 88 3
0.20855496600157966136 0.45995269366526464472 0.00011677765818968177669 0.8068325105733268332 0.00016514639187237278861 232 560 504 3
0.10286629180220524526 0.46002885037696422676 4.0620946490099729687e-05 0.80691538771439597078 8.2269250803235216551e-05 890 1982 1862 3
0.051941213963170439205 0.46006101297713530851 8.4583463190179841718e-06 0.8069813597943157335 1.6297170883472489322e-05 3390 7202 6954 3


==> data/straight_ktest_mesh2_2.dat <==
MeshSize L2Error H1Error EnergyError NbCells NbEdges NbInternalEdges EdgeDegree
0.353553 0.18081 0.20378 0.455366 48 108 84 0
0.353553 0.0280883 0.0178745 0.0200289 48 108 84 1
0.353553 0.0283361 0.0212141 0.0262381 48 108 84 2
0.353553 0.029117 0.0330008 0.0361519 48 108 84 3
0.353553 0.0295009 0.0397129 0.0401098 48 108 84 4
0.353553 0.0295393 0.0403862 0.0406589 48 108 84 5
0.353553 0.0295683 0.0409291 0.041083 48 108 84 6
0.353553 0.0295821 0.0411989 0.04127 48 108 84 7


==> data/straight_ktest_source_1.dat <==
MeshSize integral integral_error h1_norm h1_norm_error NbCells NbEdges NbInternalEdges EdgeDegree
0.75793845982003582584 437.2093866280949328 436.74931715677149668 20893.216818044042157 20892.409820387078071 20 44 36 0
0.75793845982003582584 0.46530817650102779259 0.0052387051775734660986 0.85404153670033255974 0.047043879735133353748 20 44 36 1
0.75793845982003582584 0.46265860798080404859 0.0025891366573497220926 0.84079135155897155585 0.033793694593772349855 20 44 36 2
0.75793845982003582584 0.46221357589066591753 0.0021441045672115910392 0.83829642279766214408 0.031298765832462938086 20 44 36 3
0.75793845982003582584 0.46132536063056212017 0.0012558893071077936732 0.8367150551733103514 0.029717398208111145408 20 44 36 4
0.75793845982003582584 0.46101979881284665952 0.00095032748939233302465 0.83681838398701180459 0.029820727021812598601 20 44 36 5
0.75793845982003582584 0.4609165563210794736 0.00084708499762514710696 0.83762777254991249709 0.030630115584713291099 20 44 36 6
0.75793845982003582584 0.46079395750209933835 0.00072448617864501185792 0.83643328218845580668 0.029435625223256600691 20 44 36 7

